Anomaly localization by modeling perceptual features

Although unsupervised generative modeling of an image dataset using a Variational AutoEncoder (VAE) has been used to detect anomalous images, or anomalous regions in images, recent works have shown that this method often identifies images or regions that do not concur with human perception, even questioning the usability of generative models for robust anomaly detection. Here, we argue that those issues can emerge from having a simplistic model of the anomaly distribution and we propose a new VAE-based model expressing a more complex anomaly model that is also closer to human perception. This Feature-Augmented VAE is trained by not only reconstructing the input image in pixel space, but also in several different feature spaces, which are computed by a convolutional neural network trained beforehand on a large image dataset. It achieves clear improvement over state-of-the-art methods on the MVTec anomaly detection and localization datasets.

==> images/README.txt <==
To generate FAVAE.png:
Open FAVAE.xml with drawio. Export image in PNG with zoom=200%.



==> images/mvtec/notes.txt <==
columns from left to right
[01] input image (RGB)
[02] reconstruction by gradient descent - same as [09] (RGB)
[03] pixel logprob - p(x|z) (Gray) 
[04] feature lv0 logprob - p(f0(x)|z) (Gray) 
[05] feature lv1 logprob - p(f1(x)|z) (Gray) 
[06] feature lv2 logprob - p(f2(x)|z) (Gray) 
[07] score map from logprob layer merging - p(x,f0(x),f1(x),f2(x) | z) (Gray) 
[08] reconstruction error - ([02]-[01]) (RGB)
[09] reconstruction (RGB)
[10] input image with score map overlay
[11] ground truth mask with score map overlay


